The Galactic Underworld: The spatial distribution of compact remnants

We chart the expected Galactic distribution of neutron stars and black holes. These compact remnants of dead stars -- the Galactic underworld -- are found to exhibit a fundamentally different distribution and structure to the visible Galaxy. Compared to the visible Galaxy, concentration into a thin flattened disk structure is much less evident with the scale height more than tripling to 1260 +- 30 pc. This difference arises from two primary causes. Firstly, the distribution is in part inherited from the integration over the evolving structure of the Galaxy itself (and hence the changing distribution of the parent stars). Secondly, an even larger effect arises from the natal kick received by the remnant at the event of its supernova birth. Due to this kick we find 30% of remnants have sufficient kinetic energy to entirely escape the Galactic potential (40% of neutron stars and 2% of black holes) leading to a Galactic mass loss integrated to the present day of ~ 0.4% of the stellar mass of the Galaxy. The black hole -- neutron star fraction increases near the Galactic centre: a consequence of smaller kick velocities in the former (the assumption made is that kick velocity is inversely proportional to mass). Our simulated remnant distribution yields probable distances of 19 pc and 21 pc to the nearest neutron star and black hole respectively, while our nearest probable magnetar lies at 4.2 kpc. Although the underworld only contains of order ~ 1% of the Galaxy's mass, observational signatures and physical traces of its population, such as microlensing, will become increasingly present in data ranging from gravitational wave detectors to high precision surveys from space missions such as Gaia.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
